Reinforcement Learning for Continuous-Time Jump Markov Decision Processes with Applications to Network Dynamic Pricing

We study reinforcement learning (RL) in Continuous-Time Jump Markov Decision Processes (CTJMDPs) featuring general discrete state spaces (which need not possess a vector space structure) and continuous/discrete action spaces. The setup covers many well-known applications in operations such as multi-product dynamic pricing with capacitated resources (Gallego and van Ryzin 1997). To model the exploration-exploitation tradeoff, we formulate an entropy-regularized continuous-time control problem with stochastic policies. Recent continuous-time RL techniques such as $q$-learning for controlled diffusions in (Jia and Zhou 2023) focus on continuous state spaces $\mathbb{R}^d$ and rely heavily on semimartingale theory in $\mathbb{R}^d$ for their theoretical analysis. Consequently, their methods cannot be directly applied to CTJMDPs with general discrete state spaces, which may lack the algebraic addition and subtraction structures inherent to Euclidean spaces. To bridge this gap, we establish the theoretical foundations of $q$-learning for CTJMDPs and develop model-free $q$-learning algorithms. Compared to na\"{i}ve time discretization and approximating CTJMDPs using discrete-time MDPs, our approach has several conceptual and empirical benefits. Numerical experiments in network dynamic pricing (Gallego and van Ryzin 1997) show that our proposed RL algorithm reliably learns near-optimal policies and consistently outperforms standard benchmark methods, demonstrating superior solution quality and effective scalability to large-scale network instances.

==> data/large_pricing_example.csv <==
x,y
0,30668.23047
10000,30712.22656
20000,30806.27148
30000,30920.61914
40000,31077.6543
50000,31236.25586
60000,31412.04492
70000,31624.63281
80000,31828.7832
90000,32038.02148
100000,32294.26563
110000,32584.53711
120000,32895.98438
130000,33215.99219
140000,33572.51563
150000,33961.24219
160000,34377.22656
170000,34814.79297
180000,35311.32031
190000,35820.65234
200000,36398.09766
210000,37009.64844
220000,37645.23047
230000,38290.4375
240000,39011.82031
250000,39727.17969
260000,40542.125
270000,41383.99609
280000,42232.98438
290000,43098.39063
300000,44022.45703
310000,44955.87891
320000,45887.33203
330000,46785.33594
340000,47646.50781
350000,48526
360000,49320.25
370000,50029.11719
380000,50689.85938
390000,51244.35156
400000,51711.15625
410000,52068.03125
420000,52391.01172
430000,52686.99219
440000,52889.78125
450000,53177.58203
460000,53339.53906
470000,53470.17969
480000,53599.80859
490000,53736.42578
500000,53903.11719
510000,53995.78125
520000,54125.28516
530000,54211.89063
540000,54319.89453
550000,54354.84766
560000,54416.33203
570000,54527.0625
580000,54564.08203
590000,54610.10938
600000,54674.76172
610000,54774.29688
620000,54827.88281
630000,54933.89453
640000,54942.32031
650000,55017.25781
660000,54958.5
670000,54909.94922
680000,54991.88281
690000,54989.96484
700000,54993.81641
710000,55125.10547
720000,55199.69141
730000,55141.43359
740000,55188.875
750000,55258.19531
760000,55276.36328
770000,55385.62891
780000,55369.04297
790000,55390.82031
800000,55452.19141
810000,55550.98047
820000,55561.76563
830000,55622.55078
840000,55624.89453
850000,55667.85156
860000,55732.97266
870000,55789.48828
880000,55815.42188
890000,55848.16016
900000,55757.56641
910000,55796.78516
920000,55856.39063
930000,55849.94922
940000,55868.29297
950000,55904.74609
960000,55939.00781
970000,55943.0625
980000,55949.68359
990000,56006.39844
1000000,56086.63672
1010000,56105.86719
1020000,56104.10156
1030000,56122.58984
1040000,56100.25
1050000,56129.58594
1060000,56101.94922
1070000,56103.38281
1080000,56153.38281
1090000,56134.85156
1100000,56161.74609
1110000,56113.83984
1120000,56107.83984
1130000,56169.00391
1140000,56219.72266
1150000,56216.38281
1160000,56229.16406
1170000,56285.64453
1180000,56290.76172
1190000,56310.71875
1200000,56302.39844
1210000,56312.02344
1220000,56311.37109
1230000,56404.18359
1240000,56409.73828
1250000,56424.37109
1260000,56459.99219
1270000,56425.98438
1280000,56497.80469
1290000,56485.91406
1300000,56443.35938
1310000,56485.53906
1320000,56427.26172
1330000,56563.78125
1340000,56549.45313
1350000,56519.07031
1360000,56556.58203
1370000,56547.40234
1380000,56573.16406
1390000,56583.57422
1400000,56630.64063
1410000,56608.63672
1420000,56587.57031
1430000,56667.00781
1440000,56678.89844
1450000,56696.58594
1460000,56663.69141
1470000,56600.90625
1480000,56610.73828
1490000,56552.30469
1500000,56577.89844
1510000,56594.11719
1520000,56619.71875
1530000,56658.72656
1540000,56673.35547
1550000,56746.32813
1560000,56729.29688
1570000,56753.41797
1580000,56792.52344
1590000,56774.26563
1600000,56734.94922
1610000,56789.98828
1620000,56779.39063
1630000,56735.46094
1640000,56761.47656
1650000,56777.22266
1660000,56829.52734
1670000,56759.26953
1680000,56802.56641
1690000,56821.38281
1700000,56808.69141
1710000,56836.23438
1720000,56870.19531
1730000,56782.70703
1740000,56855.28125
1750000,56890.69922
1760000,56872.17969
1770000,56883.69922
1780000,56907.09766
1790000,56889.26563
1800000,56886.87891
1810000,56925.41406
1820000,56911.39063
1830000,56939.94922
1840000,56930.84766
1850000,56974.78125
1860000,56976.125
1870000,56915.63281
1880000,56974.96094
1890000,56957.42578
1900000,57023.30078
1910000,57002.82813
1920000,57025.76563
1930000,57026.59766
1940000,57075.50391
1950000,57005.52734
1960000,57062.80859
1970000,57041.84766
1980000,57053.06641
1990000,57153.49609
2000000,57071.80469
2010000,57086.53125
2020000,57078.95703
2030000,57067.5625
2040000,57111.08984
2050000,57044.86719
2060000,57097.44531
2070000,57068.63281
2080000,57028.28516
2090000,57031.38281
2100000,57050.19922
2110000,57054.65625
2120000,57031.64063
2130000,57037.78516
2140000,57080.5625
2150000,57050.33594
2160000,57065.69922
2170000,57063.01953
2180000,57046.63672
2190000,57055.46094
2200000,57078.85938
2210000,57084.50391
2220000,57091.74219
2230000,57089.1875
2240000,57085.61328
2250000,57136.16406
2260000,57154.64063
2270000,57117.94531
2280000,57088.85156
2290000,57136.92578
2300000,57116.15234
2310000,57190.45703
2320000,57161.98438
2330000,57229.39844
2340000,57222.67969
2350000,57203.96094
2360000,57221.70703
2370000,57166.02734
2380000,57191.43359
2390000,57155.48828
2400000,57257.65625
2410000,57251.60938
2420000,57243.20313
2430000,57226.67188
2440000,57256.43359
2450000,57307.28906
2460000,57326.63672
2470000,57283.32813
2480000,57269.31641
2490000,57268.35156
2500000,57312.14063
2510000,57291.13281
2520000,57291.35156
2530000,57299.55859
2540000,57268.98438
2550000,57352.30078
2560000,57335.51172
2570000,57346.92969
2580000,57328.92188
2590000,57375.50391
2600000,57357.01563
2610000,57392.16406
2620000,57384.28516
2630000,57369.29297
2640000,57337.77734
2650000,57291.30859
2660000,57295.93359
2670000,57326.58984
2680000,57296.5625
2690000,57272.89453
2700000,57270.01953
2710000,57345.80469
2720000,57255.5
2730000,57224.29297
2740000,57306.23828
2750000,57242.37891
2760000,57294.95703
2770000,57278.92188
2780000,57355.78906
2790000,57332.70703
2800000,57343.83203
2810000,57399.28906
2820000,57327.48828
2830000,57327.58984
2840000,57364.9375
2850000,57448.38281
2860000,57440.27344
2870000,57438.83203
2880000,57465.85547
2890000,57502.85938
2900000,57466.26563
2910000,57467.77344
2920000,57494.01563
2930000,57545.25391
2940000,57507.62109
2950000,57540.92578
2960000,57548.88281
2970000,57562.36719
2980000,57558.74609
2990000,57535.37109
3000000,57507.22266
3010000,57475.30078
3020000,57514.33984
3030000,57499.40234
3040000,57506.55859
3050000,57557.94922
3060000,57456.625
3070000,57331.36328
3080000,57416.90625
3090000,57407.14063
3100000,57417.25781
3110000,57503.41016
3120000,57497.83594
3130000,57463.07813
3140000,57447.5
3150000,57441.49609
3160000,57493.43359
3170000,57479.62891
3180000,57470.14844
3190000,57521.27734
3200000,57449.15234
3210000,57477.92969
3220000,57431.24219
3230000,57473.77734
3240000,57493.15625
3250000,57433.75781
3260000,57502.66797
3270000,57532.40234
3280000,57464.11328
3290000,57502.71094
3300000,57527.66016
3310000,57452.53125
3320000,57536.98438
3330000,57482.17578
3340000,57570.50781
3350000,57530.80078
3360000,57555.47266
3370000,57572.22266
3380000,57518.71875
3390000,57550.90234
3400000,57526.1875
3410000,57588.67188
3420000,57556.63672
3430000,57551.85938
3440000,57624.91406
3450000,57607.75
3460000,57639.07813
3470000,57559.58984
3480000,57572.92188
3490000,57594.66797
3500000,57548.17188
3510000,57584.15234
3520000,57484.85547
3530000,57541.80469
3540000,57526.34766
3550000,57585.66406
3560000,57536.21094
3570000,57525.34766
3580000,57585.42578
3590000,57619.05859
3600000,57630.6875
3610000,57592.69531
3620000,57632.37109
3630000,57676.10547
3640000,57734.80859
3650000,57697.01563
3660000,57708.17188
3670000,57728.76172
3680000,57749.69531
3690000,57685.48828
3700000,57650.91797
3710000,57645.09375
3720000,57667.37891
3730000,57686.98828
3740000,57680.74219
3750000,57712.02344
3760000,57700.45313
3770000,57731.58203
3780000,57663.79297
3790000,57659.78906
3800000,57627.73438
3810000,57644.28125
3820000,57645.29688
3830000,57606.16797
3840000,57659.16016
3850000,57575.07031
3860000,57703.04688
3870000,57622.10547
3880000,57627.67969
3890000,57659.55859
3900000,57692.92578
3910000,57652.95313
3920000,57667.55859
3930000,57686.5
3940000,57767.98047
3950000,57803.86328
3960000,57777.94922
3970000,57722.08594
3980000,57717.42578
3990000,57769.22266
4000000,57764.32031
4010000,57786.82813
4020000,57788.86328
4030000,57767.68359
4040000,57818.45703
4050000,57803.5625
4060000,57838.80859
4070000,57859.99219
4080000,57798.80859
4090000,57804.93359
4100000,57778.63672
4110000,57747.92969
4120000,57756.78125
4130000,57769.39453
4140000,57726.53125
4150000,57737.52344
4160000,57747.11719
4170000,57768.10156
4180000,57747.98047
4190000,57824.80469
4200000,57848.35156
4210000,57840.58594
4220000,57831.08984
4230000,57801.00391
4240000,57734.58984
4250000,57711.30859
4260000,57739.75
4270000,57669.96484
4280000,57667.84375
4290000,57644.27344
4300000,57748.13281
4310000,57710.57813
4320000,57715.51953
4330000,57678.86719
4340000,57724.86328
4350000,57799.14063
4360000,57774.33984
4370000,57817.96484
4380000,57892.67188
4390000,57879.14063
4400000,57901.62891
4410000,57907.16016
4420000,57877.81641
4430000,57928.66406
4440000,57953.54688
4450000,57981.73438
4460000,57959
4470000,57926.15625
4480000,57942.61719
4490000,57933.13281
4500000,58013.13281
4510000,57985.0625
4520000,57941.50391
4530000,57927.65234
4540000,57968.74219
4550000,57938.95703
4560000,57918.69141
4570000,57982.65625
4580000,57912.16016
4590000,57925.42578
4600000,57827.77344
4610000,57925.52344
4620000,57902.62891
4630000,57864.99219
4640000,57892.05469
4650000,57898.9375
4660000,57884.93359
4670000,57844.375
4680000,57874.67188
4690000,57728.42578
4700000,57762.60938
4710000,57771.98438
4720000,57722.86719
4730000,57783.78125
4740000,57756.44531
4750000,57862.84766
4760000,57873.57813
4770000,57891.5
4780000,57890.21875
4790000,57896.99609
4800000,57893.71875
4810000,57904.30469
4820000,57896.47266
4830000,57911.83203
4840000,57967.54297
4850000,57958.69922
4860000,57893.4375
4870000,57924.72266
4880000,57974.00781
4890000,58015.53125
4900000,58000.94531
4910000,57999.84375
4920000,58039.73047
4930000,58018.54688
4940000,58079.09766
4950000,57995.94141
4960000,57902.21875
4970000,57910.17578
4980000,57953.73828
4990000,57867.92969
5000000,57871.58984
5010000,57901.75391
5020000,57933.78516
5030000,57947.10938
5040000,57944.74219
5050000,57969.43359
5060000,57957.98828
5070000,58017.22656
5080000,58011.55859
5090000,58073.14453
5100000,58041.77734
5110000,58069.20703
5120000,58055.80469
5130000,58064.43359
5140000,58116.82422
5150000,58101.97656
5160000,58086.22656
5170000,58036.93359
5180000,58028.92578
5190000,57970.99219
5200000,58034.12891
5210000,58024.19531
5220000,58045.16797
5230000,58064.82422
5240000,58050.14844
5250000,57992.85156
5260000,58031.0625
5270000,58050.78125
5280000,58118.67969
5290000,58090.84766
5300000,58133.45313
5310000,58135.46094
5320000,58117.41406
5330000,58109.82422
5340000,58092.46484
5350000,58024.74219
5360000,58065.91797
5370000,58056.98438
5380000,58135.26953
5390000,58115.54297
5400000,58158.21875
5410000,58155.07031
5420000,58178.51953
5430000,58157.05469
5440000,58154.78125
5450000,58218.30078
5460000,58115.03125
5470000,58096.10156
5480000,58078.98828
5490000,58029.92578
5500000,58116.67188
5510000,58083.10938
5520000,58122.20703
5530000,58155.40234
5540000,58203.73438
5550000,58129.00781
5560000,58158.47656
5570000,58173.25391
5580000,58161.21484
5590000,58143.53906
5600000,58229.67578
5610000,58243.53125
5620000,58255.24219
5630000,58249.23828
5640000,58216.08984
5650000,58259.60938
5660000,58252.21094
5670000,58274.76953
5680000,58289.25781
5690000,58319.52344
5700000,58301.00781
5710000,58267.51953
5720000,58305.6875
5730000,58282.27734
5740000,58325.33594
5750000,58288.10547
5760000,58254.15625
5770000,58248.84375
5780000,58224.14453
5790000,58203.3125
5800000,58232.74219
5810000,58261.92969
5820000,58274.76172
5830000,58302.94141
5840000,58196.64453
5850000,58222.25781
5860000,58303.94922
5870000,58284.70313
5880000,58255.17969
5890000,58257.59375
5900000,58231.09766
5910000,58240.72656
5920000,58221.79688
5930000,58213.55469
5940000,58236.92578
5950000,58245.82422
5960000,58300.375
5970000,58285.95703
5980000,58249.69531
5990000,58249.60547
6000000,58280.32031
6010000,58271.87109
6020000,58282.63672
6030000,58269.61719
6040000,58290.73828
6050000,58246.61719
6060000,58247.25
6070000,58194.28516
6080000,58225.86719
6090000,58206.21875
6100000,58142.14063
6110000,58223.75
6120000,58238.07813
6130000,58220.72266
6140000,58222.85938
6150000,58212.55469
6160000,58247.51953
6170000,58229.83984
6180000,58190.89844
6190000,58224.74219
6200000,58190.46094
6210000,58216.24219
6220000,58208.42188
6230000,58108.45313
6240000,58065.91406
6250000,58006.29688
6260000,57881.56641
6270000,57842.86719
6280000,57830.91797
6290000,57821.02734
6300000,57834.48047
6310000,57858.83984
6320000,58000.20313
6330000,58005.25781
6340000,58049.375
6350000,58090.91797
6360000,58123.99219
6370000,58187.28906
6380000,58238.88672
6390000,58207.05078
6400000,58251
6410000,58281.78906
6420000,58227.91406
6430000,58261.875
6440000,58276.21094
6450000,58265.57422
6460000,58235.96484
6470000,58180.54297
6480000,58174.17578
6490000,58222.58984
6500000,58229.79688
6510000,58176.53125
6520000,58100.17188
6530000,58141.41406
6540000,58256.14453
6550000,58245.27734
6560000,58252.39063
6570000,58355.33984
6580000,58361.18359
6590000,58354.1875
6600000,58368.08203
6610000,58388.79297
6620000,58449.92578
6630000,58499.33984
6640000,58450.53125
6650000,58410.48047
6660000,58383.41016
6670000,58434.28906
6680000,58442.71094
6690000,58458.76953
6700000,58473.6875
6710000,58412.46094
6720000,58399.57422
6730000,58464.70313
6740000,58503.76953
6750000,58458.95703
6760000,58441.0625
6770000,58511.82422
6780000,58454.88672
6790000,58412.50391
6800000,58407.89453
6810000,58336.82422
6820000,58351.21875
6830000,58389.33594
6840000,58404.76172
6850000,58441.01563
6860000,58462.47656
6870000,58494.20703
6880000,58520
6890000,58497.28516
6900000,58518.9375
6910000,58483.19922
6920000,58509.11719
6930000,58506.76172
6940000,58485.32422
6950000,58484.3125
6960000,58515.48828
6970000,58540.98438
6980000,58469.97656
6990000,58445.29688
7000000,58444.32031
7010000,58458.98047
7020000,58466.91797
7030000,58454.87109
7040000,58427.63281
7050000,58460.40234
7060000,58499.26172
7070000,58417.55859
7080000,58394.36719
7090000,58409.89453
7100000,58454.25781
7110000,58451.03125
7120000,58462.28516
7130000,58474.98047
7140000,58467.78906
7150000,58430.02734
7160000,58481.72656
7170000,58535.82422
7180000,58495.01172
7190000,58482.30078
7200000,58445.30469
7210000,58418.96875
7220000,58458.61719
7230000,58486.71875
7240000,58473.72656
7250000,58445.33594
7260000,58481.26563
7270000,58432.44531
7280000,58464.0625
7290000,58415.35938
7300000,58461.11719
7310000,58445.875
7320000,58462.07031
7330000,58458.40625
7340000,58454.02734
7350000,58407.01953
7360000,58407.91016
7370000,58433.73828
7380000,58330.42578
7390000,58343.20313
7400000,58383.51172
7410000,58421.18359
7420000,58485.4375
7430000,58454.83203
7440000,58462.30859
7450000,58500.18359
7460000,58571.37109
7470000,58543.03906
7480000,58576.96484
7490000,58493.04297
7500000,58513.34375
7510000,58565.69531
7520000,58613.33594
7530000,58630.24609
7540000,58586.25
7550000,58568.75391
7560000,58526.79688
7570000,58594.80859
7580000,58562.28516
7590000,58572.65625
7600000,58592.76172
7610000,58573.45703
7620000,58551.05859
7630000,58580.40234
7640000,58619.08203
7650000,58552.05469
7660000,58519.39063
7670000,58522.21484
7680000,58537.95703
7690000,58507.875
7700000,58577.73828
7710000,58590.94922
7720000,58612.53125
7730000,58651.10156
7740000,58652.53516
7750000,58684.04297
7760000,58704.39453
7770000,58689.74609
7780000,58678.84766
7790000,58631.875
7800000,58668.96484
7810000,58616.75391
7820000,58610.87891
7830000,58581.23438
7840000,58574.52734
7850000,58634.55859
7860000,58631.70313
7870000,58577.77734
7880000,58545.21484
7890000,58491.5
7900000,58545.73828
7910000,58544.63672
7920000,58511.51172
7930000,58538.31641
7940000,58558.83984
7950000,58577.71484
7960000,58655.96094
7970000,58663.85938
7980000,58618.1875
7990000,58636.35156
8000000,58664.61328
8010000,58662.29688
8020000,58602.80078
8030000,58575.16797
8040000,58550.26563
8050000,58543.43359
8060000,58509.91406
8070000,58459
8080000,58441.41797
8090000,58409.95703
8100000,58454.16797
8110000,58407.52344
8120000,58434.35547
8130000,58443.86328
8140000,58479.72266
8150000,58495.8125
8160000,58510.85938
8170000,58547.01953
8180000,58522
8190000,58547.33984
8200000,58490.64844
8210000,58422.14063
8220000,58493.41406
8230000,58478.82031
8240000,58431.65234
8250000,58454.98828
8260000,58445.59766
8270000,58508.05078
8280000,58486.9375
8290000,58442.62891
8300000,58468.21094
8310000,58469.73438
8320000,58465.4375
8330000,58462.37109
8340000,58393.70703
8350000,58400.02344
8360000,58383.57422
8370000,58383.30859
8380000,58404.95313
8390000,58372.53516
8400000,58382.02734
8410000,58368.49609
8420000,58371.3125
8430000,58492.21484
8440000,58491.3125
8450000,58469.83594
8460000,58458.03516
8470000,58437.63672
8480000,58376.08984
8490000,58402.37109
8500000,58479.0625
8510000,58356.15234
8520000,58409.40625
8530000,58406.71875
8540000,58454.91016
8550000,58416.90234
8560000,58406.80859
8570000,58423.02734
8580000,58416.36328
8590000,58452.5625
8600000,58424.10547
8610000,58487.66016
8620000,58460.99219
8630000,58506.28906
8640000,58555.74219
8650000,58567.52344
8660000,58585.125
8670000,58603.25
8680000,58605.50391
8690000,58486.92188
8700000,58535.07813
8710000,58535.94922
8720000,58559.24219
8730000,58599.55078
8740000,58621.78516
8750000,58612.82422
8760000,58653.69531
8770000,58608.77344
8780000,58649.36328
8790000,58605.29688
8800000,58609.64844
8810000,58615.64063
8820000,58552.14063
8830000,58464.97656
8840000,58400.57422
8850000,58287.37891
8860000,58168.16016
8870000,58116.74219
8880000,58073.52344
8890000,58098.21484
8900000,58154.19922
8910000,58310.91016
8920000,58385.31641
8930000,58418.39063
8940000,58437.05469
8950000,58482.78906
8960000,58531.35156
8970000,58558.58984
8980000,58612.69531
8990000,58605.91406
9000000,58621.22266
9010000,58625.38672
9020000,58681.82813
9030000,58639.30859
9040000,58615.38281
9050000,58599.87109
9060000,58628.82422
9070000,58596.95313
9080000,58608.25391
9090000,58641.04297
9100000,58655.75
9110000,58593.82813
9120000,58619.8125
9130000,58605.9375
9140000,58580.79688
9150000,58573.29688
9160000,58575.5
9170000,58576.875
9180000,58605.30859
9190000,58622.4375
9200000,58642.03516
9210000,58596.30469
9220000,58643.19922
9230000,58626.46094
9240000,58663.53906
9250000,58617.29688
9260000,58632.375
9270000,58657.10547
9280000,58718.79688
9290000,58732.875
9300000,58735.05078
9310000,58682.98047
9320000,58753.69922
9330000,58822.47656
9340000,58812.71484
9350000,58790.52734
9360000,58792.57422
9370000,58776.63672
9380000,58795.28906
9390000,58798.1875
9400000,58746.55078
9410000,58729.45703
9420000,58772.10547
9430000,58810.39844
9440000,58822.77734
9450000,58824.44141
9460000,58852.83594
9470000,58825.69922
9480000,58813.88672
9490000,58803.53125
9500000,58797.05469
9510000,58799.84375
9520000,58786.81641
9530000,58772.9375
9540000,58807.37109
9550000,58758.19531
9560000,58802.59766
9570000,58767.16016
9580000,58695.00781
9590000,58739.78125
9600000,58715.93359
9610000,58721.78906
9620000,58734.73828
9630000,58761.49609
9640000,58723.49219
9650000,58773.22656
9660000,58769.38281
9670000,58780.54297
9680000,58856.0625
9690000,58830.78125
9700000,58874.89063
9710000,58814.29688
9720000,58863.51172
9730000,58821.27734
9740000,58826.38672
9750000,58805.47656
9760000,58712.45313
9770000,58673.41797
9780000,58702.58984
9790000,58700.48047
9800000,58772.46094
9810000,58666.81641
9820000,58639.98438
9830000,58670.17969
9840000,58711.12891
9850000,58731.14063
9860000,58785.43359
9870000,58766.83203
9880000,58715.10156
9890000,58825.75391
9900000,58845.04297
9910000,58786.31641
9920000,58849.63672
9930000,58836.10547
9940000,58843.25781
9950000,58831.70313
9960000,58774.76172
9970000,58786.83984
9980000,58818.01953
9990000,58812.70703
10000000,58817.71875


==> data/queueing_example.csv <==
x,y
0,-62.11431885
100,-61.55921555
200,-61.10664749
300,-60.87116241
400,-60.59726715
500,-60.80021286
600,-61.31133652
700,-61.60339737
800,-61.74421692
900,-62.06583405
1000,-62.15618515
1100,-62.17238617
1200,-61.86368561
1300,-61.72913742
1400,-61.36913681
1500,-61.36194992
1600,-61.22036743
1700,-61.29961014
1800,-61.11186218
1900,-61.14069748
2000,-60.81081009
2100,-60.59867477
2200,-60.62715912
2300,-60.33700943
2400,-60.31698608
2500,-60.09312439
2600,-59.7421875
2700,-59.63357162
2800,-59.30211258
2900,-58.82131577
3000,-58.94161224
3100,-58.39077377
3200,-58.26128769
3300,-58.12138748
3400,-57.87208557
3500,-57.52399826
3600,-57.54994965
3700,-57.48936081
3800,-57.20682526
3900,-57.00724411
4000,-56.80573654
4100,-56.71795654
4200,-56.39033127
4300,-56.55556107
4400,-56.33948517
4500,-56.11313629
4600,-55.92930984
4700,-55.91179276
4800,-55.6171875
4900,-56.06723022
5000,-55.66217422
5100,-55.35358047
5200,-55.60871124
5300,-54.90642548
5400,-55.31669998
5500,-55.28652191
5600,-55.17313766
5700,-54.93928528
5800,-55.19989777
5900,-55.24172211
6000,-54.77119827
6100,-54.8651619
6200,-54.67219925
6300,-54.46498108
6400,-54.3135376
6500,-54.08024216
6600,-54.23880386
6700,-54.21331787
6800,-54.04927826
6900,-53.7200737
7000,-53.71754837
7100,-53.25675583
7200,-53.33819962
7300,-53.12024689
7400,-53.35896301
7500,-53.08361053
7600,-53.04434967
7700,-52.72291183
7800,-52.62783051
7900,-52.46509171
8000,-52.38949966
8100,-52.28717041
8200,-52.14708328
8300,-51.95601273
8400,-51.97208786
8500,-51.84378433
8600,-51.47788239
8700,-51.45676041
8800,-51.37698364
8900,-51.29667282
9000,-51.16860962
9100,-51.10923386
9200,-50.86342239
9300,-50.65654373
9400,-50.69479752
9500,-50.56209946
9600,-50.41401672
9700,-50.41995621
9800,-50.24208069
9900,-49.78642273
10000,-49.70487213
10100,-49.96806717
10200,-49.60989761
10300,-49.40706635
10400,-49.32229996
10500,-49.33011627
10600,-49.11548615
10700,-48.93513489
10800,-48.8094101
10900,-48.74934387
11000,-48.58412552
11100,-48.50435638
11200,-48.41597366
11300,-48.56839752
11400,-47.99663162
11500,-47.97275543
11600,-48.02251053
11700,-47.61362839
11800,-47.60027695
11900,-47.34230042
12000,-47.40146255
12100,-46.93174744
12200,-47.20517349
12300,-47.07452011
12400,-46.87030411
12500,-46.67550659
12600,-46.64553452
12700,-46.61115646
12800,-46.42082214
12900,-46.33060455
13000,-46.0544548
13100,-45.9643898
13200,-45.9864502
13300,-45.80200195
13400,-45.66152573
13500,-45.75498199
13600,-45.53176117
13700,-45.28197861
13800,-45.16439438
13900,-45.15877151
14000,-45.07611084
14100,-45.29404831
14200,-44.67754745
14300,-44.72616959
14400,-44.43119812
14500,-44.56001663
14600,-44.27994919
14700,-44.39039993
14800,-44.310009
14900,-44.14696884
15000,-44.15352249
15100,-43.86140442
15200,-43.8795166
15300,-43.45574951
15400,-43.42987442
15500,-43.24842453
15600,-43.44297791
15700,-43.32013702
15800,-43.22667694
15900,-42.86709213
16000,-43.01283646
16100,-42.7146492
16200,-42.63829041
16300,-42.73814011
16400,-42.49551773
16500,-42.55611801
16600,-42.57310104
16700,-42.31471252
16800,-42.24517441
16900,-42.12794113
17000,-42.00605774
17100,-41.98295593
17200,-41.73867035
17300,-41.81280899
17400,-41.87910843
17500,-41.60419083
17600,-41.41332245
17700,-41.34960938
17800,-41.36122894
17900,-41.19388199
18000,-41.35694122
18100,-41.23139954
18200,-41.09835434
18300,-40.95490646
18400,-40.71020126
18500,-40.82871628
18600,-40.82523727
18700,-40.86339951
18800,-40.49887848
18900,-40.47683716
19000,-40.56262589
19100,-40.36023331
19200,-40.47065353
19300,-40.15219116
19400,-40.04804611
19500,-40.22070313
19600,-39.94353104
19700,-39.83604813
19800,-39.96416092
19900,-39.800354
20000,-39.86919785
20100,-39.5851593
20200,-39.6265564
20300,-39.67155457
20400,-39.21957397
20500,-39.16770554
20600,-39.17330551
20700,-39.0316124
20800,-39.0738678
20900,-39.07532883
21000,-39.10455322
21100,-38.95758057
21200,-38.92798615
21300,-38.76231003
21400,-39.12236786
21500,-38.78601074
21600,-38.58692551
21700,-38.6288681
21800,-38.27157974
21900,-38.60757065
22000,-38.31165695
22100,-38.52180481
22200,-38.35720444
22300,-38.31315613
22400,-38.31516266
22500,-38.15967941
22600,-37.9867897
22700,-37.86642838
22800,-38.07624817
22900,-38.01977921
23000,-37.95079803
23100,-37.76840973
23200,-37.91258621
23300,-37.94515991
23400,-37.88444138
23500,-37.60625076
23600,-37.60016632
23700,-37.7989502
23800,-37.70619202
23900,-37.36740875
24000,-37.25608063
24100,-37.25046921
24200,-37.28094482
24300,-37.37488174
24400,-37.39139938
24500,-37.08334351
24600,-37.02646637
24700,-37.29191208
24800,-37.09135056
24900,-36.81658173
25000,-36.87369156
25100,-36.9393692
25200,-37.15272522
25300,-36.70863342
25400,-36.93859863
25500,-36.81580353
25600,-36.55311966
25700,-36.62599564
25800,-36.40457153
25900,-36.50444412
26000,-36.4120369
26100,-36.27428436
26200,-36.34766006
26300,-36.3345108
26400,-36.25473022
26500,-36.19595718
26600,-36.12511444
26700,-36.21698761
26800,-36.12550354
26900,-35.92814636
27000,-35.96754456
27100,-36.10940552
27200,-35.76142883
27300,-36.06636429
27400,-35.90200424
27500,-35.97226715
27600,-35.8055954
27700,-36.00105667
27800,-35.69101334
27900,-35.38728714
28000,-35.70045471
28100,-35.5410614
28200,-35.66350555
28300,-35.63666153
28400,-35.6858902
28500,-35.23287964
28600,-35.32550812
28700,-35.47974396
28800,-35.6228981
28900,-35.35796356
29000,-35.30509186
29100,-35.35443115
29200,-35.17002869
29300,-35.26964951
29400,-35.21839142
29500,-35.09867859
29600,-35.10227203
29700,-35.30142593
29800,-34.74655914
29900,-34.80724335
30000,-34.72138214
30100,-34.94997787
30200,-34.82651901
30300,-34.51346588
30400,-34.93668365
30500,-34.86126328
30600,-34.78926086
30700,-34.5178566
30800,-34.77356339
30900,-34.74970245
31000,-34.6424942
31100,-34.69893646
31200,-34.8243103
31300,-34.46429443
31400,-34.58432388
31500,-34.52731323
31600,-34.59023285
31700,-34.37438583
31800,-34.42656326
31900,-34.53517914
32000,-34.45246887
32100,-34.61743164
32200,-34.42258835
32300,-34.34402084
32400,-34.51108551
32500,-34.356987
32600,-34.1740799
32700,-34.30384445
32800,-33.93791962
32900,-34.09805679
33000,-34.361866
33100,-34.00667953
33200,-34.16566086
33300,-34.0521698
33400,-33.99710464
33500,-34.22747421
33600,-33.89916611
33700,-34.04473877
33800,-33.90820313
33900,-33.87458038
34000,-33.92771912
34100,-34.03626633
34200,-33.83607864
34300,-33.77425003
34400,-33.76862335
34500,-33.77054214
34600,-33.86367416
34700,-33.8554039
34800,-33.69638443
34900,-33.73306274
35000,-33.67219162
35100,-33.61549759
35200,-33.6080513
35300,-33.67288208
35400,-33.62783432
35500,-33.45124817
35600,-33.62828827
35700,-33.39764404
35800,-33.43886948
35900,-33.34492493
36000,-33.20928192
36100,-33.44065094
36200,-33.24592209
36300,-33.28177261
36400,-33.61559677
36500,-33.41044235
36600,-33.4409256
36700,-33.25334167
36800,-33.38914108
36900,-33.33861923
37000,-33.47214127
37100,-33.16688538
37200,-33.26704407
37300,-33.1977005
37400,-33.2027359
37500,-33.12591171
37600,-33.06322479
37700,-33.16864014
37800,-33.01548767
37900,-32.93883514
38000,-33.06512451
38100,-33.0087738
38200,-33.30764389
38300,-33.0219574
38400,-33.09214401
38500,-33.27862549
38600,-33.129673
38700,-32.90837479
38800,-32.98581314
38900,-33.04096222
39000,-33.15959167
39100,-32.87726212
39200,-32.69378662
39300,-32.70295715
39400,-32.93862915
39500,-32.73836899
39600,-32.91386032
39700,-33.00123215
39800,-32.96078491
39900,-32.7481842
40000,-32.9040184
40100,-33.02045441
40200,-32.78628159
40300,-32.60013199
40400,-32.77201462
40500,-32.61672974
40600,-32.65483856
40700,-32.6629715
40800,-32.82475281
40900,-32.67321777
41000,-32.62583923
41100,-32.50906754
41200,-32.62127304
41300,-32.64463043
41400,-32.4969101
41500,-32.77162552
41600,-32.60025406
41700,-32.53422546
41800,-32.72472382
41900,-32.40817261
42000,-32.50245667
42100,-32.65826416
42200,-32.56393051
42300,-32.43983841
42400,-32.3611412
42500,-32.37828064
42600,-32.30255508
42700,-32.42116928
42800,-32.36701965
42900,-32.33061981
43000,-32.28666306
43100,-32.56564713
43200,-32.34542847
43300,-32.41666412
43400,-32.31585693
43500,-32.18638229
43600,-32.41582489
43700,-32.55268097
43800,-32.43776703
43900,-32.24728394
44000,-32.34192276
44100,-32.25085449
44200,-32.18793488
44300,-32.29848099
44400,-32.25641632
44500,-32.05828857
44600,-32.20604706
44700,-32.11229324
44800,-32.19639587
44900,-32.11779785
45000,-32.25528717
45100,-32.41195679
45200,-32.39581299
45300,-32.03948593
45400,-32.26773071
45500,-31.89535522
45600,-31.90123749
45700,-32.12874222
45800,-31.99329948
45900,-31.9366436
46000,-32.32481003
46100,-32.12697601
46200,-32.0671196
46300,-32.26059341
46400,-31.98161507
46500,-31.95308113
46600,-32.09455109
46700,-31.8554554
46800,-32.02656174
46900,-31.97063637
47000,-31.8189621
47100,-31.76954842
47200,-32.44142532
47300,-32.08117676
47400,-31.88245583
47500,-31.92739296
47600,-32.00701904
47700,-32.0417099
47800,-31.94787979
47900,-32.04288483
48000,-31.99598122
48100,-31.82456398
48200,-32.09691238
48300,-31.89083672
48400,-31.78152657
48500,-32.05233002
48600,-31.77598763
48700,-31.80358696
48800,-31.99300575
48900,-31.79157639
49000,-32.05223465
49100,-32.126297
49200,-31.8245182
49300,-32.02671051
49400,-31.95360565
49500,-31.60667992
49600,-31.93564224
49700,-31.71219254
49800,-31.86410522
49900,-31.93743134
50000,-31.78741837
50100,-31.92434311
50200,-31.98984337
50300,-31.75481415
50400,-31.74868584
50500,-31.88256264
50600,-32.05257034
50700,-31.86769867
50800,-31.87320518
50900,-31.92709351
51000,-31.65725899
51100,-31.83066177
51200,-31.66214561
51300,-31.79423714
51400,-31.7830143
51500,-31.6077652
51600,-31.74728584
51700,-31.87875938
51800,-31.86886215
51900,-31.7755928
52000,-31.92125893
52100,-31.55580521
52200,-31.63457489
52300,-31.76455307
52400,-31.48631477
52500,-31.88207436
52600,-31.57493019
52700,-31.82551575
52800,-31.72996521
52900,-31.72423744
53000,-31.65522957
53100,-31.61871719
53200,-31.70968628
53300,-31.60947418
53400,-31.62774277
53500,-31.76114273
53600,-31.6614151
53700,-31.6156559
53800,-31.80757332
53900,-31.72299957
54000,-31.80849266
54100,-31.53781509
54200,-31.66160583
54300,-31.57470512
54400,-31.61790466
54500,-31.69894218
54600,-31.65551567
54700,-31.61763763
54800,-31.61844826
54900,-31.43541145
55000,-31.4703064
55100,-31.58439064
55200,-31.64492416
55300,-31.82864571
55400,-31.51459312
55500,-31.59303284
55600,-31.6480751
55700,-31.60583305
55800,-31.59634209
55900,-31.61740875
56000,-31.60198975
56100,-31.65315628
56200,-31.62848091
56300,-31.62875557
56400,-31.6423111
56500,-31.68234253
56600,-31.48032761
56700,-31.47052383
56800,-31.43240929
56900,-31.49071884
57000,-31.60029221
57100,-31.64309311
57200,-31.5086422
57300,-31.59948921
57400,-31.67654228
57500,-31.43112373
57600,-31.46374321
57700,-31.66031265
57800,-31.56804848
57900,-31.64554977
58000,-31.40197372
58100,-31.81258583
58200,-31.50113678
58300,-31.68964958
58400,-31.80894279
58500,-31.67628098
58600,-31.58078003
58700,-31.71676254
58800,-31.3963871
58900,-31.52389908
59000,-31.5047245
59100,-31.51302338
59200,-31.61349678
59300,-31.75238037
59400,-31.63581848
59500,-31.62343025
59600,-31.28464317
59700,-31.44142723
59800,-31.28284836
59900,-31.41229248
60000,-31.48648643
60100,-31.43510818
60200,-31.42882156
60300,-31.75858116
60400,-31.61022758
60500,-31.43860245
60600,-31.45779991
60700,-31.57863617
60800,-31.67039299
60900,-31.52071571
61000,-31.48274231
61100,-31.39060211
61200,-31.52198029
61300,-31.48287201
61400,-31.36642456
61500,-31.35251808
61600,-31.42656517
61700,-31.50273705
61800,-31.48075485
61900,-31.3663559
62000,-31.51124382
62100,-31.48879051
62200,-31.56532097
62300,-31.25320625
62400,-31.47133064
62500,-31.54983711
62600,-31.43288994
62700,-31.63681221
62800,-31.66416168
62900,-31.54063034
63000,-31.60555458
63100,-31.49360466
63200,-31.4260807
63300,-31.44715309
63400,-31.3943119
63500,-31.16625214
63600,-31.45178604
63700,-31.56807327
63800,-31.29746819
63900,-31.53148079
64000,-31.4819622
64100,-31.34794235
64200,-31.53274345
64300,-31.51713371
64400,-31.40464592
64500,-31.52077103
64600,-31.40178108
64700,-31.40109253
64800,-31.42982674
64900,-31.35604286
65000,-31.21487427
65100,-31.31106186
65200,-31.20171165
65300,-31.19769859
65400,-31.47366714
65500,-31.32756233
65600,-31.41291809
65700,-31.55739594
65800,-31.47994614
65900,-31.39134216
66000,-31.4991684
66100,-31.418993
66200,-31.26349068
66300,-31.41274261
66400,-31.38569069
66500,-31.39401817
66600,-31.68311501
66700,-31.28781509
66800,-31.33003998
66900,-31.30732155
67000,-31.35853386
67100,-31.40865326
67200,-31.67030525
67300,-31.55629349
67400,-31.44834328
67500,-31.35613632
67600,-31.45906258
67700,-31.53675461
67800,-31.44093704
67900,-31.61611176
68000,-31.50934982
68100,-31.44060898
68200,-31.61532974
68300,-31.37465477
68400,-31.34605217
68500,-31.4845047
68600,-31.34784317
68700,-31.27081108
68800,-31.35883141
68900,-31.34034348
69000,-31.2820797
69100,-31.495718
69200,-31.47917175
69300,-31.38785553
69400,-31.2882309
69500,-31.5060997
69600,-31.27562141
69700,-31.49999619
69800,-31.33840561
69900,-31.28440475
70000,-31.2159462
70100,-31.25405502
70200,-31.51444244
70300,-31.53049278
70400,-31.4842186
70500,-31.17941093
70600,-31.38968658
70700,-31.36553764
70800,-31.33501244
70900,-31.24468422
71000,-31.28417969
71100,-31.34786797
71200,-31.5314064
71300,-31.25592804
71400,-31.43062973
71500,-31.4319706
71600,-31.48200798
71700,-31.58465767
71800,-31.27378273
71900,-31.3776207
72000,-31.25838089
72100,-31.33387375
72200,-31.31855202
72300,-31.45150566
72400,-31.24018669
72500,-31.35482788
72600,-31.45864677
72700,-31.33535767
72800,-31.47964859
72900,-31.23007393
73000,-31.34435844
73100,-31.45245552
73200,-31.18942451
73300,-31.40162468
73400,-31.53098106
73500,-31.30968285
73600,-31.40828133
73700,-31.14698029
73800,-31.43398285
73900,-31.41655159
74000,-31.53526878
74100,-31.15828896
74200,-31.30456543
74300,-31.23176193
74400,-31.46562767
74500,-31.33422089
74600,-31.22438049
74700,-31.22152328
74800,-31.44682503
74900,-31.43725014
75000,-31.42502975
75100,-31.2634964
75200,-31.42879295
75300,-31.29609871
75400,-31.34624863
75500,-31.43636703
75600,-31.55053139
75700,-31.17805481
75800,-31.39997482
75900,-31.3337841
76000,-31.27078629
76100,-31.34148026
76200,-31.60060501
76300,-31.39769936
76400,-31.28495216
76500,-31.21246529
76600,-31.35909843
76700,-31.40093613
76800,-31.38396835
76900,-31.32037354
77000,-31.3284874
77100,-31.09796715
77200,-31.55517387
77300,-31.32654381
77400,-31.50221825
77500,-31.25343132
77600,-31.44789314
77700,-31.44331169
77800,-31.27474022
77900,-31.55224991
78000,-31.35164833
78100,-31.51282501
78200,-31.34572983
78300,-31.5699501
78400,-31.35687828
78500,-31.45001793
78600,-31.39035606
78700,-31.30519867
78800,-31.55484009
78900,-31.32612801
79000,-31.26867485
79100,-31.29881477
79200,-31.51579285
79300,-31.29821205
79400,-31.44163704
79500,-31.49938583
79600,-31.22598076
79700,-31.49410629
79800,-31.50239944
79900,-31.43782997
80000,-31.44644928
80100,-31.42536736
80200,-31.42588615
80300,-31.30218697
80400,-31.25918007
80500,-31.29116249
80600,-31.40102196
80700,-31.20765305
80800,-31.48174286
80900,-31.31254387
81000,-31.47720146
81100,-31.36251259
81200,-31.27918625
81300,-31.36833763
81400,-31.36503029
81500,-31.42285538
81600,-31.15548706
81700,-31.17197418
81800,-31.48612404
81900,-31.20453072
82000,-31.34229851
82100,-31.48859978
82200,-31.43192101
82300,-31.36801529
82400,-31.40676498
82500,-31.43761826
82600,-31.51330566
82700,-31.25089645
82800,-31.44389915
82900,-31.26758385
83000,-31.39231873
83100,-31.36904335
83200,-31.20626259
83300,-31.56891251
83400,-31.2778244
83500,-31.22614288
83600,-31.34475327
83700,-31.4721489
83800,-31.50662041
83900,-31.33965874
84000,-31.3525238
84100,-31.28774834
84200,-31.31764221
84300,-31.25175476
84400,-31.05135536
84500,-31.21111107
84600,-31.31938362
84700,-31.45535278
84800,-31.23077774
84900,-31.17900467
85000,-31.40988731
85100,-31.46432686
85200,-31.56036186
85300,-31.32143402
85400,-31.35928726
85500,-31.46714973
85600,-31.57084274
85700,-31.33337975
85800,-31.39138603
85900,-31.65058136
86000,-31.27996826
86100,-31.35189629
86200,-31.23778343
86300,-31.3385582
86400,-31.44345284
86500,-31.36307144
86600,-31.26613998
86700,-31.42219543
86800,-31.43966484
86900,-31.1217556
87000,-31.41362762
87100,-31.07354927
87200,-31.33535576
87300,-31.61362648
87400,-31.32636833
87500,-31.25686455
87600,-31.39603043
87700,-31.44214249
87800,-31.38199997
87900,-31.29066849
88000,-31.40121841
88100,-31.12717438
88200,-31.37926102
88300,-31.46199608
88400,-31.18315506
88500,-31.40591812
88600,-31.25387192
88700,-31.43678665
88800,-31.48418617
88900,-31.35381508
89000,-31.5624485
89100,-31.60182381
89200,-31.23327065
89300,-31.4451561
89400,-31.34945297
89500,-31.47294235
89600,-31.34602356
89700,-31.52440262
89800,-31.39421463
89900,-31.21125603
90000,-31.52488327
90100,-31.28236389
90200,-31.42710495
90300,-31.20476723
90400,-31.36828041
90500,-31.57325935
90600,-31.45659637
90700,-31.22663689
90800,-31.17312813
90900,-31.55562019
91000,-31.39791107
91100,-31.33420944
91200,-31.40437508
91300,-31.44254303
91400,-31.39769554
91500,-31.47274971
91600,-31.33969307
91700,-31.43855858
91800,-31.57141876
91900,-31.29104614
92000,-31.37989616
92100,-31.47304344
92200,-31.32189941
92300,-31.35809898
92400,-31.35674667
92500,-31.47621155
92600,-31.45406532
92700,-31.35865784
92800,-31.31367493
92900,-31.15743065
93000,-31.54099274
93100,-31.40494347
93200,-31.31026077
93300,-31.39368629
93400,-31.52648735
93500,-31.2431488
93600,-31.25509071
93700,-31.32113266
93800,-31.00597954
93900,-31.54380608
94000,-31.40619278
94100,-31.53647995
94200,-31.36795235
94300,-31.38110542
94400,-31.26745796
94500,-31.34184265
94600,-31.38208389
94700,-31.51216888
94800,-31.41170502
94900,-31.51889992
95000,-31.44372368
95100,-31.47979355
95200,-31.29895592
95300,-31.46593285
95400,-31.42028618
95500,-31.51208115
95600,-31.29115295
95700,-31.49217987
95800,-31.23460007
95900,-31.29371262
96000,-31.39631844
96100,-31.14456749
96200,-31.21361542
96300,-31.1956749
96400,-31.3894062
96500,-31.21050262
96600,-31.15470886
96700,-31.38136101
96800,-31.17189217
96900,-31.36528587
97000,-31.23127365
97100,-31.20420456
97200,-31.31035233
97300,-31.19551086
97400,-31.45171738
97500,-31.260355
97600,-31.34970856
97700,-31.28328323
97800,-31.26150894
97900,-31.09557343
98000,-31.2205677
98100,-31.28073311
98200,-31.32073402
98300,-31.48617172
98400,-31.1457901
98500,-31.43552399
98600,-31.31772995
98700,-31.50086784
98800,-31.35410309
98900,-31.18695831
99000,-31.34608269
99100,-31.41693687
99200,-31.35616875
99300,-31.34164047
99400,-31.32496262
99500,-31.1616993
99600,-31.24101448
99700,-31.339674
99800,-31.40321732
99900,-31.19133759
100000,-31.27193069


==> data/small_pricing_example.csv <==
x,y
0,486.4903259
1000,485.2026367
2000,487.6843872
3000,492.3447876
4000,499.22229
5000,509.9518738
6000,524.0388794
7000,541.6278076
8000,562.2598877
9000,583.3947754
10000,600.2369385
11000,612.3457031
12000,619.6408081
13000,624.3189697
14000,627.9725952
15000,631.2558594
16000,634.1681519
17000,639.2109375
18000,639.1960449
19000,643.5397949
20000,645.1207886
21000,646.8114624
22000,646.921814
23000,647.3865967
24000,648.6919556
25000,650.8053589
26000,650.3429565
27000,653.4118042
28000,653.4647827
29000,654.4013062
30000,654.9085083
31000,654.8685913
32000,655.2015991
33000,656.8649292
34000,656.3109131
35000,657.9404297
36000,657.7686768
37000,658.187439
38000,659.0653076
39000,659.5924072
40000,660.057251
41000,661.9002075
42000,661.4935913
43000,662.6956787
44000,661.3526611
45000,662.8728638
46000,664.5327759
47000,663.9956055
48000,663.3406372
49000,664.2102661
50000,664.2883911
51000,664.1721802
52000,665.1292725
53000,665.7095947
54000,665.1930542
55000,665.9359131
56000,666.8275757
57000,665.9215088
58000,665.7203979
59000,666.7379761
60000,668.3025513
61000,667.1386108
62000,668.1375122
63000,668.6643066
64000,668.1182861
65000,667.6486816
66000,668.2241211
67000,668.6181641
68000,669.9497681
69000,670.3670654
70000,670.2233887
71000,670.8414917
72000,669.7047729
73000,670.8943481
74000,670.6286621
75000,671.435791
76000,670.732605
77000,671.2568359
78000,671.8651733
79000,671.562561
80000,672.2177124
81000,672.576355
82000,671.9456177
83000,673.1157227
84000,672.8369141
85000,673.4912109
86000,673.4093628
87000,673.0475464
88000,673.0188599
89000,673.5164185
90000,674.1533203
91000,673.5302734
92000,673.1176758
93000,673.6742554
94000,674.0443726
95000,674.1056519
96000,673.9638672
97000,673.3721924
98000,675.5237427
99000,675.0799561
100000,676.0847778
101000,675.2484131
102000,675.6821899
103000,675.8291016
104000,675.8796997
105000,676.2929077
106000,675.7965088
107000,675.9477539
108000,676.3188477
109000,676.993103
110000,677.1326904
111000,677.2757568
112000,676.9389038
113000,677.4554443
114000,676.4522095
115000,676.9701538
116000,677.369812
117000,677.2373047
118000,677.4782104
119000,677.6720581
120000,677.7907104
121000,677.0335693
122000,677.1131592
123000,679.196106
124000,677.9970093
125000,676.8779907
126000,676.9055786
127000,677.5766602
128000,679.4724121
129000,679.2794189
130000,678.6593628
131000,678.5705566
132000,678.335022
133000,678.7874146
134000,679.78479
135000,680.222168
136000,679.4191895
137000,679.7507935
138000,678.7131958
139000,679.7553101
140000,679.8761597
141000,679.1146851
142000,680.0477905
143000,680.0228882
144000,680.5774536
145000,680.786499
146000,680.2200928
147000,680.9943848
148000,680.3745117
149000,680.513855
150000,679.5288696
151000,679.6401978
152000,679.017395
153000,679.5227661
154000,681.3397827
155000,680.5988159
156000,680.6472778
157000,682.2755127
158000,682.256958
159000,681.7544556
160000,682.0227051
161000,682.4887085
162000,682.6361694
163000,683.1707764
164000,682.9072876
165000,683.4383545
166000,682.7346802
167000,683.6906128
168000,682.0574951
169000,682.4598999
170000,683.0931396
171000,682.4889526
172000,681.7783813
173000,681.428833
174000,682.9645996
175000,682.6931763
176000,682.4481201
177000,682.9871826
178000,683.5531006
179000,682.3651733
180000,682.5255737
181000,682.2428589
182000,682.9960938
183000,683.1903076
184000,682.4708862
185000,682.5797119
186000,682.7302856
187000,683.862793
188000,682.7997437
189000,683.2199097
190000,683.7435913
191000,684.446167
192000,683.6654053
193000,683.7011108
194000,683.9109497
195000,684.2418823
196000,684.310791
197000,684.2897949
198000,684.0650635
199000,684.4819946
200000,684.2861938
201000,684.848877
202000,685.3793945
203000,684.2176514
204000,684.9064941
205000,684.9627075
206000,684.3127441
207000,684.218811
208000,683.4671631
209000,684.8956909
210000,684.6604614
211000,684.5958862
212000,684.7808838
213000,683.6231079
214000,684.1859131
215000,685.0255127
216000,684.7329712
217000,685.0139771
218000,685.5037231
219000,685.6970825
220000,686.0244141
221000,685.9296875
222000,685.5810547
223000,685.9771729
224000,685.243042
225000,686.3634033
226000,686.6489868
227000,686.2657471
228000,686.0813599
229000,686.2713013
230000,685.6473999
231000,686.156189
232000,686.0511475
233000,687.2457886
234000,686.5736084
235000,685.9793091
236000,686.5324097
237000,685.5155029
238000,686.4208984
239000,686.6021729
240000,686.9529419
241000,686.5205078
242000,686.682373
243000,686.4117432
244000,686.6311035
245000,687.5751343
246000,686.3665771
247000,687.1098022
248000,685.9334717
249000,686.4287109
250000,686.5975952
251000,685.9052734
252000,686.3292847
253000,686.0462036
254000,685.5604858
255000,685.1414795
256000,685.6660767
257000,685.2138062
258000,684.359375
259000,685.7094116
260000,685.7333984
261000,685.7594604
262000,686.3296509
263000,685.7869873
264000,685.6696777
265000,686.3393555
266000,686.022583
267000,686.5137939
268000,686.1174927
269000,686.0365601
270000,685.8632813
271000,686.9342041
272000,685.6997681
273000,684.909729
274000,684.8726807
275000,685.5999756
276000,687.2667847
277000,687.1590576
278000,687.0791626
279000,686.7619019
280000,687.0310669
281000,686.8648071
282000,686.862793
283000,687.581604
284000,686.4975586
285000,686.4807129
286000,686.9614258
287000,687.1695557
288000,686.998291
289000,686.5426636
290000,688.0735474
291000,687.0280762
292000,686.7391968
293000,687.6615601
294000,686.1845093
295000,686.8518677
296000,687.2453613
297000,687.2077637
298000,686.0600586
299000,687.6040039
300000,687.3433838
301000,686.5241089
302000,687.0593872
303000,687.9057007
304000,686.6532593
305000,686.9573975
306000,687.0487671
307000,687.0840454
308000,688.5733643
309000,687.0164795
310000,687.2481079
311000,688.1115112
312000,688.0883179
313000,687.5762329
314000,687.7553101
315000,687.9914551
316000,687.7396851
317000,687.9213867
318000,687.9503174
319000,687.8131714
320000,687.55896
321000,687.2767334
322000,687.9609985
323000,688.2137451
324000,687.7897949
325000,689.170105
326000,689.6561279
327000,689.3632202
328000,688.6203003
329000,688.6960449
330000,689.1651611
331000,688.755188
332000,688.8443604
333000,688.7071533
334000,687.8317871
335000,688.4621582
336000,687.586792
337000,687.7112427
338000,688.7553711
339000,688.4107056
340000,688.3861694
341000,686.8256836
342000,687.9692383
343000,687.8396606
344000,687.805542
345000,687.3636475
346000,687.8147583
347000,687.5467529
348000,687.1201782
349000,687.7611084
350000,687.6674805
351000,687.1486206
352000,688.8863525
353000,687.8547974
354000,689.0774536
355000,689.4296875
356000,689.0636597
357000,688.1720581
358000,687.7717285
359000,688.1629639
360000,688.9213867
361000,688.7937012
362000,688.3536987
363000,688.9681396
364000,689.6534424
365000,689.3671265
366000,689.1640625
367000,688.9433594
368000,689.1708984
369000,689.3294067
370000,688.5866089
371000,688.8850098
372000,688.3982544
373000,689.3747559
374000,689.2070313
375000,689.4619751
376000,689.2453613
377000,689.6245117
378000,689.3820801
379000,687.6344604
380000,688.9042969
381000,688.1954956
382000,688.6620483
383000,689.2249756
384000,688.8869019
385000,689.0886841
386000,688.3120117
387000,687.8722534
388000,688.111084
389000,688.4743042
390000,687.8179932
391000,688.9400635
392000,687.8265381
393000,688.0092163
394000,688.2954102
395000,688.1395874
396000,688.2832031
397000,688.5193481
398000,687.6303101
399000,689.1491699
400000,688.6268921
401000,689.7149658
402000,689.6878052
403000,688.6355591
404000,689.039978
405000,689.4703979
406000,689.5438232
407000,689.4624023
408000,689.0460815
409000,688.8808594
410000,689.5449829
411000,689.1847534
412000,688.0059814
413000,688.581604
414000,690.1549072
415000,689.7791748
416000,688.5532837
417000,688.6480713
418000,688.8095093
419000,688.4038696
420000,688.6582031
421000,689.3699951
422000,689.8728027
423000,689.6776123
424000,690.0374756
425000,689.6127319
426000,690.5458984
427000,690.8800049
428000,691.1673584
429000,690.9450684
430000,690.2323608
431000,690.8839111
432000,690.413208
433000,690.3930054
434000,690.8191528
435000,690.5172729
436000,690.0613403
437000,689.9562988
438000,690.4898071
439000,690.6426392
440000,690.5011597
441000,689.9561157
442000,691.1314087
443000,690.949646
444000,689.4262695
445000,689.8687744
446000,690.1981812
447000,690.5830078
448000,689.8745728
449000,689.5397949
450000,690.6883545
451000,690.7302246
452000,690.5864868
453000,690.8758545
454000,691.4554443
455000,690.7553101
456000,690.6717529
457000,689.9744263
458000,690.5314941
459000,691.6400757
460000,691.1560669
461000,690.6091919
462000,690.831604
463000,690.8821411
464000,690.9013672
465000,691.4086914
466000,690.2067871
467000,690.1937256
468000,690.6695557
469000,690.3287964
470000,690.595459
471000,692.0462646
472000,690.9880981
473000,690.9694824
474000,691.0863647
475000,691.1914063
476000,691.2042236
477000,690.9698486
478000,691.638855
479000,692.0791016
480000,691.0320435
481000,690.2515869
482000,691.0733032
483000,689.8695679
484000,689.8442993
485000,690.3637695
486000,689.8849487
487000,691.2658691
488000,691.4278564
489000,691.1662598
490000,690.6394653
491000,690.9471436
492000,690.847168
493000,691.4423828
494000,691.4442139
495000,691.107605
496000,691.0131836
497000,691.0656738
498000,690.9616089
499000,691.0731812
500000,690.4003906
501000,689.7228394
502000,690.5791016
503000,691.4638062
504000,691.6192017
505000,691.6903076
506000,691.1625366
507000,691.057312
508000,691.3284302
509000,691.868103
510000,691.8641357
511000,692.1026611
512000,691.324585
513000,690.7919922
514000,690.9725952
515000,691.4888916
516000,691.3460693
517000,691.6005249
518000,690.7721558
519000,690.680603
520000,691.7185059
521000,690.8399658
522000,691.1781616
523000,691.4682007
524000,689.4699707
525000,690.7867432
526000,690.635437
527000,690.9597778
528000,691.3995972
529000,690.6904907
530000,690.258667
531000,691.0532837
532000,691.3554077
533000,691.3565063
534000,691.6515503
535000,692.0479126
536000,692.006958
537000,691.8587646
538000,691.6633301
539000,691.8050537
540000,690.9534912
541000,690.3468628
542000,690.253479
543000,690.4866943
544000,690.8792114
545000,690.1721191
546000,691.2054443
547000,691.5866089
548000,691.4916992
549000,691.2416992
550000,691.4251709
551000,690.2420654
552000,691.2521362
553000,690.3065796
554000,691.0739746
555000,691.4033203
556000,690.8753662
557000,690.2462769
558000,690.7961426
559000,691.3950806
560000,690.5152588
561000,690.5405273
562000,690.3485107
563000,691.5047607
564000,690.9089966
565000,691.3395996
566000,691.0671387
567000,691.4755859
568000,690.9642944
569000,690.713501
570000,690.7984619
571000,690.4978638
572000,690.4550781
573000,690.1303101
574000,689.9244995
575000,690.7379761
576000,690.3994751
577000,689.9442749
578000,689.6505737
579000,690.8583374
580000,690.9389038
581000,691.4068604
582000,690.2902832
583000,691.6799316
584000,691.6769409
585000,691.5956421
586000,690.645813
587000,690.21521
588000,689.9196777
589000,690.5501099
590000,690.7150879
591000,691.7705688
592000,691.4360962
593000,690.9580688
594000,691.3803711
595000,692.5650024
596000,691.4829712
597000,691.8084106
598000,692.3962402
599000,691.5279541
600000,691.1740112
601000,691.574585
602000,690.927002
603000,690.5892944
604000,690.7536621
605000,690.7178345
606000,690.5246582
607000,691.1766968
608000,689.916748
609000,690.3630981
610000,690.1716309
611000,690.4538574
612000,690.536377
613000,690.8669434
614000,689.6433105
615000,689.8604736
616000,689.3067627
617000,690.4865723
618000,690.6272583
619000,690.4835205
620000,690.4959106
621000,689.6048584
622000,689.7254028
623000,690.6203003
624000,689.7442017
625000,690.4942017
626000,690.2355957
627000,690.8064575
628000,689.5656128
629000,690.2192383
630000,690.4077148
631000,689.487854
632000,689.9762573
633000,690.5866699
634000,690.3839722
635000,690.3104858
636000,689.7385254
637000,689.9910278
638000,690.3900757
639000,690.3291626
640000,689.8496704
641000,689.9161987
642000,691.2715454
643000,691.161499
644000,691.3927612
645000,691.6762085
646000,690.4069824
647000,690.5112305
648000,690.309021
649000,691.1552124
650000,691.368103
651000,690.5830078
652000,691.0892944
653000,690.3670044
654000,690.9139404
655000,691.2990723
656000,691.4729614
657000,692.095459
658000,691.0542603
659000,691.6193848
660000,690.3997803
661000,691.8193359
662000,692.3966064
663000,692.1756592
664000,690.7838745
665000,691.3782959
666000,691.0813599
667000,691.1759644
668000,691.4151611
669000,692.1342163
670000,691.178772
671000,691.0804443
672000,690.7550049
673000,690.1280518
674000,689.3626709
675000,688.8639526
676000,690.0152588
677000,691.4220581
678000,690.7080688
679000,691.1105957
680000,691.5622559
681000,691.3967896
682000,691.5774536
683000,691.1747437
684000,691.1640625
685000,691.6952515
686000,691.9220581
687000,690.9569702
688000,691.2497559
689000,690.0935669
690000,691.0490723
691000,690.4539795
692000,690.5869751
693000,690.0070801
694000,691.2886963
695000,690.4898071
696000,691.7805786
697000,691.0835571
698000,689.9208984
699000,690.7561646
700000,689.8933716
701000,690.2352905
702000,690.9571533
703000,692.0457764
704000,691.7611084
705000,691.5568848
706000,691.2886353
707000,691.6445313
708000,691.7776489
709000,691.6142578
710000,690.8270874
711000,691.0149536
712000,691.9348755
713000,691.8153076
714000,691.9071655
715000,691.4415894
716000,691.3096313
717000,690.9748535
718000,690.871582
719000,691.7732544
720000,692.3634033
721000,692.2531738
722000,692.4714966
723000,692.1871948
724000,692.1112061
725000,692.1380615
726000,691.8538208
727000,691.9389038
728000,691.3883057
729000,691.4714966
730000,691.3638916
731000,691.8759766
732000,691.7008057
733000,691.8567505
734000,692.5848999
735000,692.6626587
736000,692.1200562
737000,692.9488525
738000,692.595459
739000,692.4503784
740000,692.9624023
741000,693.1715698
742000,692.4835205
743000,692.4938965
744000,692.1646729
745000,692.0977783
746000,691.5337524
747000,692.3222656
748000,691.9447632
749000,691.2994995
750000,691.8346558
751000,692.2949829
752000,691.5567017
753000,691.3815308
754000,690.7692871
755000,690.5061035
756000,690.9464111
757000,691.1187744
758000,690.6950684
759000,690.3234253
760000,690.9065552
761000,690.946167
762000,691.6524658
763000,692.3487549
764000,691.7415161
765000,691.9750977
766000,692.7611084
767000,691.8671265
768000,692.819458
769000,693.1663818
770000,693.4359741
771000,692.8709106
772000,692.7001953
773000,692.4970093
774000,691.9884033
775000,692.2684937
776000,691.2531128
777000,691.5610962
778000,691.319519
779000,690.6361694
780000,692.2073975
781000,691.0420532
782000,691.6347046
783000,691.5910645
784000,690.9302979
785000,691.699707
786000,692.4217529
787000,691.9490967
788000,691.3128662
789000,691.6251831
790000,692.6853638
791000,691.9978027
792000,691.1032104
793000,691.8956909
794000,691.4940796
795000,692.0418091
796000,691.1885986
797000,691.7307129
798000,692.2429199
799000,691.892334
800000,692.3474731
801000,692.2609253
802000,692.2472534
803000,692.4996948
804000,691.9279175
805000,692.0264893
806000,692.586792
807000,693.5289307
808000,693.5593872
809000,693.5752563
810000,693.5646973
811000,693.4216919
812000,692.6506348
813000,692.9995728
814000,692.4021606
815000,692.2836914
816000,692.1539917
817000,692.5102539
818000,691.8175049
819000,692.6990967
820000,693.1813354
821000,691.6254883
822000,690.9439087
823000,691.8834839
824000,692.1333618
825000,692.8950806
826000,691.6549683
827000,692.4524536
828000,692.631897
829000,692.43396
830000,692.010437
831000,692.2086182
832000,693.0011597
833000,692.2886963
834000,692.6889038
835000,691.8722534
836000,692.059082
837000,691.5060425
838000,693.5371094
839000,692.3652954
840000,692.5932007
841000,693.1737061
842000,692.6298828
843000,692.5803833
844000,692.9678345
845000,693.5701904
846000,693.0533447
847000,692.2003174
848000,692.104187
849000,692.0740356
850000,691.4343262
851000,692.1846313
852000,691.4490967
853000,691.619812
854000,692.3212891
855000,692.8886108
856000,693.3205566
857000,693.4812622
858000,694.1427612
859000,694.2377319
860000,693.1682129
861000,692.5835571
862000,692.2318115
863000,692.9000244
864000,693.0108643
865000,693.4174194
866000,692.6095581
867000,693.2804565
868000,693.2021484
869000,693.4674683
870000,693.6260986
871000,693.7884521
872000,693.6485596
873000,694.1535645
874000,693.4110718
875000,692.352417
876000,693.4301758
877000,693.5144653
878000,693.0661011
879000,692.6762085
880000,692.2779541
881000,693.9799805
882000,693.111145
883000,693.3050537
884000,692.7109985
885000,692.7244263
886000,693.6842651
887000,692.0053101
888000,693.4533081
889000,692.7224731
890000,691.1962891
891000,692.3599854
892000,692.8156738
893000,691.5913086
894000,692.1572876
895000,692.6658936
896000,693.1247559
897000,693.3032837
898000,693.8515625
899000,693.6402588
900000,693.4820557
901000,693.4437866
902000,693.1348877
903000,692.8818359
904000,693.3230591
905000,694.3478394
906000,693.0628662
907000,691.6952515
908000,691.9283447
909000,691.7937622
910000,693.1589966
911000,693.1994629
912000,693.2938843
913000,692.8428955
914000,693.1192017
915000,693.2984009
916000,693.4710693
917000,692.9049683
918000,693.4214478
919000,693.3182373
920000,693.6886597
921000,693.4954834
922000,692.9061279
923000,693.0979004
924000,693.1167603
925000,693.0922852
926000,692.6731567
927000,693.1434937
928000,693.3980713
929000,693.4891357
930000,692.3239746
931000,693.8764648
932000,692.7179565
933000,693.1568604
934000,692.0214233
935000,693.2241821
936000,693.0752563
937000,693.6799927
938000,693.4212646
939000,693.4170532
940000,693.6011353
941000,694.1297607
942000,693.730896
943000,693.9476929
944000,693.5362549
945000,693.3210449
946000,694.4512939
947000,694.1878052
948000,693.6547852
949000,693.307312
950000,693.5609131
951000,693.675354
952000,692.4732056
953000,692.0864258
954000,692.3833008
955000,692.465332
956000,691.7015381
957000,692.6802979
958000,692.9660034
959000,693.4724731
960000,694.3278809
961000,693.6306763
962000,693.8361816
963000,694.4372559
964000,694.1188965
965000,693.956665
966000,694.7196045
967000,693.9468994
968000,693.916687
969000,693.1729736
970000,694.4569702
971000,694.4320068
972000,694.463501
973000,692.7495728
974000,692.9816284
975000,691.90271
976000,692.9013672
977000,692.2843628
978000,693.5149536
979000,692.515686
980000,692.8711548
981000,692.7203369
982000,692.2121582
983000,693.1280518
984000,693.8361816
985000,692.4724121
986000,692.4544678
987000,692.0731812
988000,692.119751
989000,692.3377686
990000,692.4701538
991000,692.1821899
992000,692.4403076
993000,693.12146
994000,692.373291
995000,692.3097534
996000,693.282959
997000,692.6497192
998000,692.8399048
999000,693.8016968
1000000,692.9505615

